A Spring Propelled Extreme Environment Robot for Off-World Cave Exploration

Pits on the Moon and Mars are intriguing geological formations that have yet to be explored. These geological formations can provide protection from harsh diurnal temperature variations, ionizing radiation, and meteorite impacts. Some have proposed that these underground formations are well-suited as human outposts. Some theorize that the Martian pits may harbor remnants of past life. Unfortunately, these geo-logical formations have been off-limits to conventional wheeled rovers and lander systems due to their collapsed ceiling or 'skylight' entrances. In this paper, a new low-cost method to explore these pits is presented using the Spring Propelled Extreme Environment Robot (SPEER). The SPEER consists of a launch system that flings disposable spherical microbots through skylights into the pits. The microbots are low-cost and composed of aluminium Al-6061 disposable spheres with an array of adapted COTS sensors and a solid rocket motor for soft landing.By moving most control authority to the launcher, the microbots become very simple, lightweight, and low-cost. We present a preliminary design of the microbots that can be built today using commercial components for under 500 USD. The microbots have a total mass of 1 kg, with more than 750 g available for a science instrument. In this paper, we present the design, dynamics and control, and operation of these microbots. This is followed by initial feasibility studies of the SPEER system by simulating exploration of a known Lunar pit in Mare Tranquillitatis.

==> layout.txt <==
    Caves, pits, and skylights on the Moon and Mars have interested scientists and engineers for many years. These geological formations can provide protection from harsh diurnal temperature variations, ionizing radiation, and meteorite impacts. Some have proposed that these underground structures are well-suited as human outposts. Unfortunately, these geological formations have been off-limits to conventional rover and lander systems due to their collapsed ceiling entrances. As such, these geologically important structures remain unexplored. We propose a way to explore these caves using the Spring Propelled Extreme Environment Robot (SPEER) mobility system. The SPEER consists of a launch system that flings disposable spherical microbots towards their target. The launch mechanism is an electric winch and spring cannon, light enough to be mounted to a Spirit/Opportunity-sized rover. The microbots are low-cost 3D-printed disposable spheres with an array of commercial sensors and a model rocket engine for soft landings. The microbots can be built today using commercial components for under 200 USD. The microbots have a mass of under 0.25kg, with over 0.75kg available for a science instrument. High-fidelity dynamics simulations show the utility and feasibility of the SPEER system.

introduction
* mars and moon are harsh and inhospitable
    * radiation
    * temperature
    * meteorites
    * suggest living underground
* natural pits on moon and mars
    * recent discovery
    * cannot view from orbit
        * need to see inside before we can go there

motivation
* value of lunar pits
    * possible lava tubes
        * volcanic activity of the Early moon
    * protected from meteorites, radiation, and light
        * may contain water
* vertical entrance, normal rovers cannot enter
* not sure what's inside, very risky for billion dollar rover

objective
* design a low-cost disposable solution to get a first-look into different caves

design (unchanged)
* spring loaded by winch
* spin ball to vector thrust
* release spring, ball launched into cave/pit
* ball flies and maps
* ball soft-lands
* instrument unpack/science begins
    * rover as relay


intro 2:
off-world exploration, current state
    MER, curiosity, Yutu rovers
"bleeding "edge
    AXEL, LEMUR

intro 3:
daga decadal survey whitepaper: http://ia800504.us.archive.org/1/items/lunarandmartianlavatube/AndrewWDagaFINAL.pdf

exploration of lava tubes listed as important by decadal survey whitepaper
    lunar tubes
        future base
            protection from solar proton radation
        may contain water
    mars tubes
        if life exists on mars, likely in lava tubes
            protected from uv, rich volcanic minerals/nutrients/constant temps
    issues:
        do not know of bonafide uncollapsed tubes, just skylights
            requires surface based exploration
                difficult to gain access
                    entrance not structurally sound
                    rubble piles
                        microbots as a solution
                        red whittaker also proposes microbots as a solution

other solutions have been proposed
    AXEL
        tether can fray on sharp regolith
        structurally unsound, can cause robot to fall while descending
    JAXA rovers
        don't actually go inside

microbots have been proposed before 
    dubowski, thangavelautham
        issues with complexity
        requires "future" components (microthrusters, specialized rcs, etc)

set out to design microbots that can explore lava tubes using today's components 
    secret is to move the complexity from bots to launcher
        bots become cheap and lightweight

    
